Selective MPC: Distributed Computation of Differentially Private Key-Value Statistics

Key-value data is a naturally occurring data type that has not been thoroughly investigated in the local trust model. Existing local differentially private (LDP) solutions for computing statistics over key-value data suffer from the inherent accuracy limitations of each user adding their own noise. Multi-party computation (MPC) maintains better accuracy than LDP and similarly does not require a trusted central party. However, naively applying MPC to key-value data results in prohibitively expensive computation costs. In this work, we present selective multi-party computation, a novel approach to distributed computation that leverages DP leakage to efficiently and accurately compute statistics over key-value data. By providing each party with a view of a random subset of the data, we can capture subtractive noise. We prove that our protocol satisfies pure DP and is provably secure in the combined DP/MPC model. Our empirical evaluation demonstrates that we can compute statistics over 10,000 keys in 20 seconds and can scale up to 30 servers while obtaining results for a single key in under a second.

==> figures/collusion_new.csv <==
c,base_eps,collusion_eps
1.0,0.5303425985671849,0.5303425985671849
2.0,0.5587106026919879,0.6514613970921359
3.0,0.5901436857819589,0.8939442925726059
4.0,0.6251451172504168,1.3380999965676545
5.0,0.6643306045898852,2.06322317822906
6.0,0.7084608435503104,3.119347097696825
7.0,0.7584861371937422,4.583834219742637
8.0,0.8156089004401478,6.637855304128344


==> figures/local_comm_freq.csv <==
nodes,mean,lower,upper,std,epsilon
3.0,1.7685500000000003,1.7685500000000003,1.7685500000000003,2.220446049250313e-16,1.1947632172871094
5.0,8.881839999999999,8.881839999999999,8.881839999999999,1.7763568394002505e-15,0.7584861371937422
7.0,25.179900000000004,25.179900000000004,25.179900000000004,3.552713678800501e-15,0.6526665660823557
9.0,54.50260000000001,54.50260000000001,54.50260000000001,7.105427357601002e-15,0.6052256613513132
12.0,35.3776,35.3776,35.3776,0.0,0.5688248987322474
15.0,60.499300000000005,60.499300000000005,60.499300000000005,7.105427357601002e-15,0.5489361507635538
17.0,77.7604,77.7604,77.7604,0.0,0.5400325058216341
20.0,102.23500000000001,102.23500000000001,102.23500000000001,1.4210854715202004e-14,0.5303425985671849
22.0,124.31500000000005,124.31500000000004,124.31500000000007,5.684341886080802e-14,0.5254804479785135
24.0,148.54300000000003,148.54300000000003,148.54300000000003,2.842170943040401e-14,0.5214938293503206
26.0,174.91500000000005,174.91500000000005,174.91500000000005,5.684341886080802e-14,0.5181658216768341
30.0,234.087,234.087,234.087,0.0,0.5129254251079343


==> figures/local_comm_mean.csv <==
nodes,mean,lower,upper,std,epsilon
3.0,1.7354799999999992,1.735479999999999,1.7354799999999995,6.661338147750939e-16,1.1947632172871094
5.0,8.771600000000003,8.771600000000003,8.771600000000003,3.552713678800501e-15,0.7584861371937422
7.0,24.948400000000007,24.948400000000007,24.948400000000007,7.105427357601002e-15,0.6526665660823557
9.0,54.105800000000016,54.105800000000016,54.105800000000016,1.4210854715202004e-14,0.6052256613513132
12.0,34.71079999999999,34.71079999999999,34.71079999999999,7.105427357601002e-15,0.5688248987322474
15.0,59.34180000000001,59.34180000000001,59.34180000000001,1.4210854715202004e-14,0.5489361507635538
17.0,76.26120000000002,76.26120000000002,76.26120000000002,1.4210854715202004e-14,0.5400325058216341
20.0,100.24500000000003,100.24500000000003,100.24500000000003,2.842170943040401e-14,0.5303425985671849
22.0,121.884,121.884,121.884,0.0,0.5254804479785135
24.0,145.62699999999998,145.62699999999998,145.62699999999998,2.842170943040401e-14,0.5214938293503206
26.0,171.47000000000003,171.47000000000003,171.47000000000003,2.842170943040401e-14,0.5181658216768341
30.0,229.4520000000001,229.45200000000008,229.45200000000014,1.1368683772161603e-13,0.5129254251079343


==> figures/local_comm_mean_mal.csv <==
nodes, mean, lower, upper, std, epsilon
3, 10.577300, 10.577300, 10.577300, 0.000000
5, 36.111900, 36.111900, 36.111900, 0.000000
7, 80.121200, 80.121200, 80.121200, 0.000000
9, 146.384000, 146.384000, 146.384000, 0.000000
12, 261.061000, 261.061000, 261.061000, 0.000000
15, 516.926000, 516.926000, 516.926000, 0.000000
17, 710.490000, 710.490000, 710.490000, 0.000000
20, 996.294000, 996.294000, 996.294000, 0.000000
22, 1285.240000, 1285.240000, 1285.240000, 0.000000
24, 1623.930000, 1623.930000, 1623.930000, 0.000000
26, 2016.190000, 2016.190000, 2016.190000, 0.000000
30, 2976.750000, 2976.750000, 2976.750000, 0.000000

==> figures/local_time_freq.csv <==
nodes,mean,lower,upper,std,epsilon
3.0,0.037054350166666666,0.036481658957466655,0.03762704137586668,0.0028717653987491297,1.1947632172871094
5.0,0.06842150775,0.0680145630083027,0.06882845249169729,0.0020406281948026636,0.7584861371937422
7.0,0.12494648276190475,0.12050897656699622,0.12938398895681327,0.022251916115622716,0.6526665660823557
9.0,0.23568920456349207,0.22292312099819317,0.24845528812879097,0.06401564485611197,0.6052256613513132
12.0,0.43850496745959605,0.4283917057216814,0.4486182291975107,0.0507130451120538,0.5688248987322474
15.0,0.4940369367952048,0.48332298854561756,0.504750885044792,0.05372519321561249,0.5489361507635538
17.0,0.537616526266726,0.5243297663984549,0.5509032861349971,0.06662658102346282,0.5400325058216341
20.0,0.5732378120364559,0.5603812038369373,0.5860944202359744,0.06446958147694724,0.5303425985671849
22.0,0.627557282076764,0.6120331984422729,0.6430813657112551,0.07784566187264275,0.5254804479785135
24.0,0.6992560848443828,0.6804559182991716,0.7180562513895941,0.09427361011997422,0.5214938293503206
26.0,0.7479823728819913,0.727743390712426,0.7682213550515566,0.10148856445980356,0.5181658216768341
30.0,0.8694695487807738,0.8511930774433129,0.8877460201182347,0.0911719842322092,0.5129254251079343


==> figures/local_time_mean.csv <==
nodes,mean,lower,upper,std,epsilon
3.0,0.03524449566666667,0.034935275421480075,0.03555371591185326,0.0015505877974974162,1.1947632172871094
5.0,0.06579453251666666,0.06534727901630623,0.06624178601702709,0.002242756840285181,0.7584861371937422
7.0,0.1228242836190476,0.11848987963560904,0.12715868760248614,0.02173490911660209,0.6526665660823557
9.0,0.2273856934126984,0.2162764228012431,0.2384949640241537,0.05570754087858839,0.6052256613513132
12.0,0.41842064912121224,0.41147298766100854,0.42536831058141594,0.034839113056243175,0.5688248987322474
15.0,0.4944379981117217,0.47948976662490944,0.5093862295985339,0.07495804591847174,0.5489361507635538
17.0,0.5104078429265784,0.49851905911547,0.5222966267376867,0.05961641707342104,0.5400325058216341
20.0,0.565146583476166,0.5512452454970285,0.5790479214553035,0.06970838868047267,0.5303425985671849
22.0,0.615742119267172,0.5993953424664894,0.6320888960678547,0.08197106441157206,0.5254804479785135
24.0,0.6767540829866568,0.6581925817704667,0.695315584202847,0.09307682060626542,0.5214938293503206
26.0,0.7520364335347984,0.7307940709548045,0.7732787961147923,0.10652002486667184,0.5181658216768341
30.0,0.8860629234559515,0.8469520595140871,0.9251737873978159,0.19612179125348556,0.5129254251079343


==> figures/local_time_mean_mal.csv <==
nodes, mean, lower, upper, std, epsilon
3, 0.187116, 0.179265, 0.194966, 0.039366
5, 0.561382, 0.556027, 0.566736, 0.026852
7, 0.835645, 0.828526, 0.842763, 0.035696
9, 1.088061, 1.081222, 1.094901, 0.034295
12, 1.395502, 1.381627, 1.409377, 0.069576
15, 1.983288, 1.966095, 2.000480, 0.086213
17, 2.363881, 2.345708, 2.382054, 0.091128
20, 2.906618, 2.887631, 2.925604, 0.094716
22, 3.388896, 3.369975, 3.407816, 0.094876
24, 3.983270, 3.947064, 4.019476, 0.181556
26, 4.658286, 4.633101, 4.683471, 0.126291
30, 6.360727, 6.324785, 6.396668, 0.180231
